Sequential-Scanning Dual-Energy CT Imaging Using High Temporal Resolution Image Reconstruction and Error-Compensated Material Basis Image Generation

Dual-energy computed tomography (DECT) has been widely used to obtain quantitative elemental composition of imaged subjects for personalized and precise medical diagnosis. Compared with DECT leveraging advanced X-ray source and/or detector technologies, the use of the sequential-scanning data acquisition scheme to implement DECT may make a broader impact on clinical practice because this scheme requires no specialized hardware designs and can be directly implemented into conventional CT systems. However, since the concentration of iodinated contrast agent in the imaged subject varies over time, sequentially scanned data sets acquired at two tube potentials are temporally inconsistent. As existing material basis image reconstruction approaches assume that the data sets acquired at two tube potentials are temporally consistent, the violation of this assumption results in inaccurate quantification of material concentration. In this work, we developed sequential-scanning DECT imaging using high temporal resolution image reconstruction and error-compensated material basis image generation, ACCELERATION in short, to address the technical challenge induced by temporal inconsistency of sequentially scanned data sets and improve quantification accuracy of material concentration in sequential-scanning DECT. ACCELERATION has been validated and evaluated using numerical simulation data sets generated from clinical human subject exams and experimental human subject studies. Results demonstrated the improvement of quantification accuracy and image quality using ACCELERATION.

==> figures/________-__.txt <==
fig1	浓度变化示意图
fig2	算法整体框架
fig3	MD-Net结构图
fig4	收敛性分析图
fig5	高时间分辨对比试验CT图
fig6	不同算法不同ROI随时间变化图
fig7	模拟实验材料分解图
fig8	

==> figures/________.txt <==
fig1：碘浓度变化示意图
fig2：算法流程图
fig3：U-net网络结构图（先不放

fig4：动态数值模拟流程图

fig5：不同时间分辨率(TR)重建出的CT图（先不放
fig6：不同ROI在不同时间分辨率下拟合出的线性动态变化图（已画
fig7：拟合精度随时间分辨率变化统计图，计算不同时间分辨率下所有重建图的平均NRMSE或者RMSE及其范围（后面需要加入对比试验的boxplot
fig8：碘浓度不同变化程度下同一时间分辨率下重建出的CT图及ROI图
fig9：fig8的统计图，不同变化范围重建图的平均NRMSE或RMSE及其范围（先不放
fig10：对比实验高时间分辨重建出的CT图，GT5,FBP5,SIRT5,PICCS5,SMART5,U-NET5，ours5，ours1000

fig11：不外插、外插后直接求逆、基于U-net的材料分解图
fig12: fig11的ROI放大图（先不放
fig13：不同能量的VMI图（先不放
fig14：不同ROI内的线性衰减系数随能量变化图（先不放
fig15：真实数据的MD图

fig16：算法收敛性分析图（包括高时间分辨训练和材料分解训练）
fig17:   材料分解阶段的三个阶段DECTimages（不放入论文

==> figures/________________.txt <==
fig4  标上时间和时间轴
fig11 加入CT图和材料基的NRMSE
